Unveiling two expanding stellar groups formed through violent relaxation in The Lagoon Nebula Cluster

The current kinematic state of young stellar clusters can give clues on their actual dynamical state and origin. In this contribution, we use Gaia DR3 data of the Lagoon Nebula Cluster (LNC) to show that the cluster is composed of two expanding groups, likely formed from different molecular cloud clumps. We find no evidence of massive stars having larger velocity dispersion than low-mass stars or being spatially segregated across the LNC, as a whole, or within the Primary group. However, the Secondary group, with 1/5th of the stars, exhibits intriguing features. On the one hand, it shows a bipolar nature, with an aspect ratio of $\sim$3:1. In addition, the massive stars in this group exhibit larger velocity dispersion than the low-mass stars, although they are not concentrated towards the center of the group. This suggests that this group may have undergone dynamical relaxation, first, and some explosive event afterward. However, further observations and numerical work have to be performed to confirm this hypothesis. The results of this work suggest that, although stellar clusters may form by the global and hierarchical collapse of their parent clump, still some dynamical relaxation may take place.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
